Shape derivatives for the penalty formulation of contact problems with Tresca friction

In this article, the shape optimization of a linear elastic body subject to frictional (Tresca) contact is investigated. Due to the projection operators involved in the formulation of the contact problem, the solution is not shape differentiable in general. Moreover, shape optimization of the contact zone requires the computation of the gap between the bodies in contact, as well as its shape derivative. Working with directional derivatives, sufficient conditions for shape differentiability are derived. %The problem is addressed in the general framework of two bodies with smooth boundaries. Then, some numerical results, obtained with a gradient descent algorithm based on those shape derivatives, are presented.

==> res_canti2d_bis.txt <==
0	0.0205489
1	0.0205951
2	0.0202874
3	0.0198315
4	0.0194319
5	0.0190834
6	0.0187708
7	0.0185008
8	0.0182535
9	0.0180411
10	0.0178389
11	0.0176589
12	0.0174916
13	0.0173416
14	0.0172037
15	0.0170713
16	0.0169576
17	0.0168263
18	0.0167518
19	0.0166454
20	0.0165188
21	0.0164207
22	0.0163912
23	0.0163001
24	0.016234
25	0.0161784
26	0.0161458
27	0.016102
28	0.0160704
29	0.0160522
30	0.0160292
31	0.0160027
32	0.0159818
33	0.015964
34	0.0159457
35	0.0159334
36	0.0159214
37	0.0159108
38	0.0159009
39	0.015894
40	0.0158885
41	0.0158811
42	0.0158756
43	0.015871
44	0.0158619
45	0.0158556
46	0.0158504
47	0.0158464
48	0.0158435
49	0.0158417
50	0.0158402
51	0.0158388
52	0.0158377
53	0.0158368
54	0.0158359
55	0.0158351
56	0.0158346
57	0.015834
58	0.0158331
59	0.0158326
60	0.0158323
61	0.015832
62	0.0158318
63	0.0158315
64	0.0158314



==> res_canti2d_cercle_frott_pena.txt <==
0	0.0195805
1	0.0194221
2	0.0192089
3	0.019188
4	0.0191842
5	0.0191284
6	0.0190751
7	0.0189891
8	0.0188752
9	0.0187285
10	0.0185441
11	0.0183381
12	0.0181106
13	0.0178352
14	0.0175268
15	0.0171836
16	0.0167705
17	0.0162965
18	0.0157408
19	0.0150825
20	0.0146938
21	0.0139819
22	0.0132641
23	0.0124575
24	0.0117937
25	0.0113073
26	0.0108688
27	0.0104322
28	0.0101431
29	0.00963048
30	0.00931171
31	0.00911137
32	0.00888696
33	0.00865859
34	0.00837627
35	0.00821793
36	0.00797992
37	0.00778081
38	0.00775002
39	0.00773131
40	0.00762357
41	0.00752906
42	0.00745526
43	0.00732531
44	0.0072734
45	0.0072073
46	0.00713273
47	0.00714217
48	0.00713995
49	0.0070344
50	0.00707009
51	0.00706765
52	0.00708083
53	0.00711308
54	0.00712497
55	0.00713368
56	0.00709283
57	0.00711532
58	0.00704789
59	0.00705095
60	0.00701212
61	0.00704528
62	0.00711126
63	0.00703332
64	0.007102
65	0.00708849
66	0.00715079
67	0.00712861
68	0.0071362
69	0.00712732
70	0.00702101
71	0.00701022
72	0.00697783
73	0.0070067
74	0.00701999
75	0.00706415
76	0.00708614
77	0.00711254
78	0.00708504
79	0.00710582
80	0.00709865
81	0.0070933
82	0.0070356
83	0.00708594
84	0.00709763
85	0.00709605
86	0.00703108
87	0.00706427
88	0.00703652
89	0.00697885
90	0.00704056
91	0.00701869
92	0.00698378
93	0.00701972
94	0.0070363
95	0.00697851
96	0.00697088
97	0.00694129
98	0.00680653
99	0.00682502
100	0.00682282
101	0.00679901
102	0.00679353
103	0.00679073
104	0.0067881
105	0.00678785
106	0.00678781
107	0.00678781



==> res_canti2d_cercle_pena.txt <==
0	0.0197419
1	0.0196224
2	0.0194472
3	0.019362
4	0.0193326
5	0.0192806
6	0.0192044
7	0.0191068
8	0.0189768
9	0.0188215
10	0.0186419
11	0.0184263
12	0.0181775
13	0.0179
14	0.0177171
15	0.017516
16	0.017286
17	0.0171708
18	0.0170318
19	0.0163817
20	0.0162342
21	0.0155502
22	0.0148802
23	0.0142691
24	0.0136158
25	0.0130958
26	0.012684
27	0.0120496
28	0.0115576
29	0.0115748
30	0.0108198
31	0.0103349
32	0.00975388
33	0.0094024
34	0.0091905
35	0.00897649
36	0.00885096
37	0.0087557
38	0.00880351
39	0.00878275
40	0.00876081
41	0.00873824
42	0.00873263
43	0.00879397
44	0.00876671
45	0.0087389
46	0.00870887
47	0.0086773
48	0.0086475
49	0.00861491
50	0.00852395
51	0.00848519
52	0.00849136
53	0.00844353
54	0.0084062
55	0.00835271
56	0.00827924
57	0.00816604
58	0.0080911
59	0.00801301
60	0.00796468
61	0.00791817
62	0.00787939
63	0.00782847
64	0.00780887
65	0.00777468
66	0.00766683
67	0.0076552
68	0.00756714
69	0.00755455
70	0.00748104
71	0.00748568
72	0.00740602
73	0.00742982
74	0.00734177
75	0.00738668
76	0.00729639
77	0.00735802
78	0.00726495
79	0.00731754
80	0.00724252
81	0.00727472
82	0.00724443
83	0.00726922
84	0.00724127
85	0.00725594
86	0.00722309
87	0.00725669
88	0.00720856
89	0.00726042
90	0.00719589
91	0.00726342
92	0.00718606
93	0.00722502
94	0.007214
95	0.0072233
96	0.00720936
97	0.00722508
98	0.00719989
99	0.00723034
100	0.00720702
101	0.00722193
102	0.00719469
103	0.00722471
104	0.00718473
105	0.00723199
106	0.00717504
107	0.00723956
108	0.00716693
109	0.00720506
110	0.00718723
111	0.00720894
112	0.00718046
113	0.00721799
114	0.00717443
115	0.0072281
116	0.00716879
117	0.00723631
118	0.00716263
119	0.00720536
120	0.00718291
121	0.00720861
122	0.00717942
123	0.00721777
124	0.00719077
125	0.00722223
126	0.00717817
127	0.00722848
128	0.00716763
129	0.00723554
130	0.00716208
131	0.00720237
132	0.00718283
133	0.00720554
134	0.00718043
135	0.00721439
136	0.00717213
137	0.00722315
138	0.0071639
139	0.00723229
140	0.00715777
141	0.00720094
142	0.00717892
143	0.00720371
144	0.00717543
145	0.00721307
146	0.0071672
147	0.00722192
148	0.00715813
149	0.00719396
150	0.00718378
151	0.00719295
152	0.0071808
153	0.00719638
154	0.0071741
155	0.00720415
156	0.00718104
157	0.00720769
158	0.00716773
159	0.0072141
160	0.00715484
161	0.0072215
162	0.0071451
163	0.00718949
164	0.00716358
165	0.00719349
166	0.00715999
167	0.00720211
168	0.00714965
169	0.00721318
170	0.00714121
171	0.0071835
172	0.00716136
173	0.00718971
174	0.00715761
175	0.00720019
176	0.00716645
177	0.00720491
178	0.00717136
179	0.00720728
180	0.00715683
181	0.00721688
182	0.00714405
183	0.00718974
184	0.0071614
185	0.00719398
186	0.00715612
187	0.00720434
188	0.00714486
189	0.00718055
190	0.0071785
191	0.0071723
192	0.00718176
193	0.0071654
194	0.00719058
195	0.00715581
196	0.00720181
197	0.00714429
198	0.00717898
199	0.00716715
200	0.00717637
201	0.00716332
202	0.00718125
203	0.00715419
204	0.00719243
205	0.00714474
206	0.00720675
207	0.00713469
208	0.00717859
209	0.00715528
210	0.00718354
211	0.00715298
212	0.00719676
213	0.00714526
214	0.00721027
215	0.00713626
216	0.00718172
217	0.00715733
218	0.00718565
219	0.00715507
220	0.00719664
221	0.00714629
222	0.00720739
223	0.0071569
224	0.00721094
225	0.00714639
226	0.00718245
227	0.00717928
228	0.00718213
229	0.00717217
230	0.00718392
231	0.00716135
232	0.00718875
233	0.00714978
234	0.00719966
235	0.00714014
236	0.00720996
237	0.0071317
238	0.00718053
239	0.00715157
240	0.00718576
241	0.00714827
242	0.0071965
243	0.0071402
244	0.00720545
245	0.00713142
246	0.00717436
247	0.00715152
248	0.00718094
249	0.00716251
250	0.00718705
251	0.00716547
252	0.00719063
253	0.0071519
254	0.00719759
255	0.00714042
256	0.00720566
257	0.00712985
258	0.00717482
259	0.0071475
260	0.00717935
261	0.00715738
262	0.00718567
263	0.00714667
264	0.00719399
265	0.00713601
266	0.00720201
267	0.0071263
268	0.00710077
269	0.00716816
270	0.00717336
271	0.00716477
272	0.00716939
273	0.00717243
274	0.00717179
275	0.00717754
276	0.00717471
277	0.00717758
278	0.00717503
279	0.00718455
280	0.00717246
281	0.00717694
282	0.00717027
283	0.00718191
284	0.00716968
285	0.00718813
286	0.00715277
287	0.00719766
288	0.00713662
289	0.00716825
290	0.00715349
291	0.00717146
292	0.00716149
293	0.00717634
294	0.00716056
295	0.00718294
296	0.00716027
297	0.00718756
298	0.00714506
299	0.0071953
300	0.00713227
301	0.00716535
302	0.00714989
303	0.00714989


